Bridging the Gap Between Layout Pattern Sampling and Hotspot Detection via Batch Active Learning

Layout hotpot detection is one of the main steps in modern VLSI design. A typical hotspot detection flow is extremely time consuming due to the computationally expensive mask optimization and lithographic simulation. Recent researches try to facilitate the procedure with a reduced flow including feature extraction, training set generation and hotspot detection, where feature extraction methods and hotspot detection engines are deeply studied. However, the performance of hotspot detectors relies highly on the quality of reference layout libraries which are costly to obtain and usually predetermined or randomly sampled in previous works. In this paper, we propose an active learning-based layout pattern sampling and hotspot detection flow, which simultaneously optimizes the machine learning model and the training set that aims to achieve similar or better hotspot detection performance with much smaller number of training instances. Experimental results show that our proposed method can significantly reduce lithography simulation overhead while attaining satisfactory detection accuracy on designs under both DUV and EUV lithography technologies.

==> svm.dat <==
%% LaTeX2e file `svm.dat'
%% generated by the `filecontents' environment
%% from source `alhsd' on 2018/07/13.
%%
 alpha  hs acc     alpha2 greedy fs2
160.0 16.0 0.1265 16 0.0191 5
220.0 23.0 0.1852 63 0.0255 2
280.0 26.0 0.1935 1114 0.9554 20
340.0 27.0 0.2244
400.0 36.0 0.3026
460.0 40.0 0.3289
520.0 42.0 0.5513
580.0 49.0 0.4605
640.0 54.0 0.5
700.0 59.0 0.5287
760.0 62.0 0.4968
820.0 67.0 0.6051
880.0 73.0 0.6752
940.0 80.0 0.6497
1000.0 84.0 0.7006
1060.0 86.0 0.758
1120.0 90.0 0.758
1180.0 103.0 0.9172
1240.0 105.0 0.9809
  
   

 
 
 
 

